A numerically stable a posteriori error estimator for reduced basis approximations of elliptic equations

The Reduced Basis (RB) method is a well established method for the model order reduction of problems formulated as parametrized partial differential equations. One crucial requirement for the application of RB schemes is the availability of an a posteriori error estimator to reliably estimate the error introduced by the reduction process. However, straightforward implementations of standard residual based estimators show poor numerical stability, rendering them unusable if high accuracy is required. In this work we propose a new algorithm based on representing the residual with respect to a dedicated orthonormal basis, which is both easy to implement and requires little additional computational overhead. A numerical example is given to demonstrate the performance of the proposed algorithm.

==> errors-5.dat <==
N	err	est0	effmax0	effmin0	est1	effmax1	effmin1	
1	0.607612932486	0.906573431447	0.672535759898	0.618712815553	0.906573431447	0.672535759897	0.618712815553	
3	0.551648201259	0.821744484536	0.678311750279	0.590992867897	0.821744484537	0.678311750279	0.590992867897	
5	0.380951893394	0.782151407507	0.768823324347	0.455128327458	0.782151407508	0.768823324347	0.455128327458	
7	0.30408151705	0.606113607838	0.758076851804	0.472595775701	0.606113607838	0.758076851804	0.472595775701	
9	0.0853835264917	0.310373004484	0.483859085326	0.275099719557	0.310373004484	0.483859085307	0.275099719557	
11	0.0253276607086	0.0640596687625	0.461629838027	0.233755237156	0.0640596687637	0.461629837863	0.233755235163	
13	0.000905997615349	0.00250700417791	0.402677775007	0.259058390468	0.00250700419586	0.4026777684	0.259058375719	
15	0.000650585538723	0.00163503535655	0.433942570443	0.230806411286	0.00163503538467	0.433942555197	0.230806394264	
17	9.45532530781e-05	0.000269924828906	0.386753260731	0.190105578542	0.000269924998452	0.386752754265	0.190105311675	
19	2.6148228099e-05	8.82827184848e-05	0.436331514276	0.219528317497	8.82836626932e-05	0.435901907986	0.219525969606	
21	3.68957414843e-06	1.70332328611e-05	0.468940462146	0.216610327501	1.70381936878e-05	0.46309698985	0.0806607923325	
23	4.57663984987e-07	2.03879909585e-06	0.426709980941	0.224477235603	2.07935190406e-06	0.291387485587	0.00991151888499	
25	1.41412168073e-07	6.73525561625e-07	0.386934777071	0.20995813096	7.8620335339e-07	0.0409922281117	0.00103535059513	
27	7.21498846633e-10	3.21832224501e-09	0.401470088312	0.224184774459	4.1147353566e-07	0.00053455338342	1.30771365666e-05	
29	1.39279852134e-10	5.14021817849e-10	0.436783341566	0.229918751726	4.12901183062e-07	2.92833305888e-05	3.96940348666e-06	
31	7.52415541608e-13	2.57778617986e-12	0.416174392571	0.210862886385	4.02263477089e-07	1.20238283839e-06	1.00805877929e-06	
33	3.76631822451e-13	1.02294848216e-12	0.424186937707	0.215985825266	4.02265883124e-07	8.57479194777e-07	5.49244620023e-07	
35	3.74129852317e-13	7.95772830581e-13	0.457100416464	0.244989399495	4.02308235974e-07	8.98593054523e-07	4.84593380066e-07	


==> errors-std-5.dat <==
N	err	est0	effmax0	effmin0	est1	effmax1	effmin1	
1	0.607612932486	0.906573431447	0.672535759898	0.618712815553	0.906573431447	0.672535759897	0.618712815553	
3	0.551648201259	0.821744484536	0.678311750279	0.590992867897	0.821744484537	0.678311750279	0.590992867897	
5	0.380951893394	0.782151407508	0.768823324347	0.455128327458	0.782151407508	0.768823324347	0.455128327458	
7	0.30408151705	0.606113607838	0.758076851804	0.472595775701	0.606113607838	0.758076851804	0.472595775701	
9	0.0853835264917	0.310373004484	0.483859085326	0.275099719557	0.310373004484	0.483859085307	0.275099719557	
11	0.0253276607086	0.0640596687625	0.461629838027	0.233755237156	0.0640596687637	0.461629837863	0.233755235163	
13	0.000905997615349	0.00250700417791	0.402677775007	0.259058390468	0.00250700419586	0.4026777684	0.259058375719	
15	0.000650585538723	0.00163503535655	0.433942570443	0.230806411286	0.00163503538467	0.433942555197	0.230806394264	
17	9.45532530781e-05	0.000269924828907	0.386753260729	0.190105578544	0.000269924998452	0.386752754265	0.190105311675	
19	2.6148228099e-05	8.82827184823e-05	0.436331514034	0.219528317503	8.82836626932e-05	0.435901907986	0.219525969606	
21	3.68957414843e-06	1.70332328675e-05	0.468940462421	0.216610327418	1.70381936878e-05	0.46309698985	0.0806607923325	
23	4.57663984987e-07	2.0387990939e-06	0.426709977304	0.224477235818	2.07935190406e-06	0.291387485587	0.00991151888499	
25	1.41412168073e-07	6.73525564141e-07	0.386934791483	0.209958130176	7.8620335339e-07	0.0409922281117	0.00103535059513	
27	1.92981438717e-08	8.34285490162e-08	0.442528300628	0.231313430465	4.16603317732e-07	0.0252067284718	0.000179619829413	
29	1.92980943128e-08	8.34280853566e-08	0.442527585518	0.23131412198	4.16617278159e-07	0.0252075150165	0.000179619228953	
31	1.92980324276e-08	8.342788707e-08	0.442526918288	0.231313929975	4.16711333712e-07	0.0251896800501	0.000179618489637	
33	1.92979932069e-08	8.342775612e-08	0.442526561895	0.231313822933	4.16083325205e-07	0.0251645739709	0.000179618231476	
35	1.92979896087e-08	8.3427741453e-08	0.442526515905	0.231313820471	4.17801356472e-07	0.0251679966193	0.000179618287516	

